Optimal FIFO grouping in public transit networks

This technical report is about grouping vehicles in public transport into routes so that two vehicles of a route do not overtake each other. We say that such a set of routes satisfies the FIFO property. A natural question is: Given a set of trips, find a minimal FIFO grouping into routes. This question is especially interesting for route planning algorithms since a better route grouping leads to a better runtime.

==> trips.csv <==
Stop,T1,T2,T3,T4,T5,T6,T7
1,09:00,09:10,10:00,09:20,09:20,09:40,09:15
1,09:00,09:10,10:00,09:20,09:20,09:40,09:15
2,09:10,09:20,10:10,09:30,09:30,09:50,09:28
2,09:15,09:25,10:15,09:35,09:35,09:55,09:33
3,09:20,09:33,10:20,09:45,09:40,10:00,09:43
3,09:30,09:35,10:30,09:48,09:50,10:10,09:50
4,09:45,09:40,10:45,09:55,10:05,10:15,09:55
4,09:50,09:43,10:50,10:10,10:10,10:20,10:00
5,09:55,09:50,10:55,10:15,10:15,10:25,10:10
5,10:00,09:55,11:00,10:20,10:20,10:30,10:15
6,10:10,10:00,11:10,10:35,10:30,10:40,10:20
6,10:10,10:00,11:10,10:35,10:30,10:40,10:20

